Magneto-electric cooling rate of a multiferroic antiferromagnetic quantum spin system: the cumulative influence of the site-dependent magnetic and electric fields

The magneto-electrocaloric effect which can be defined as the coupling between magnetocaloric and electrocaloric effects attracts currently considerable attention due to the advantages provided by the caloric effect in designing solid-state refrigeration technologies. The magneto-electrocaloric effect of a multiferroic antiferromagnetic spin system with the Dzyaloshinskii Moriya (DM) interaction is investigated in this paper. The DM interaction is assimilated to a coupling between an external site-dependent electric field and a local electric polarization. The external magnetic is also considered as a site-dependent magnetic field. The spin-wave theory is used as a diagonalization method and through the canonical partition function, some thermodynamic properties such as the Boltzmann entropy and the specific heat capacity are obtained. Then, the adiabatic magnetic, electric, and magnetoelectric cooling rates are also derived. The graphs obtained for the adiabatic magnetic, electric, and magnetoelectric cooling rate show a characteristic behavior of the caloric or multi-caloric effect which is in good agreement with some experimental and theoretical works. Besides, the entropy response due to the variation of the external site-dependent magnetic field exhibits two anomalous entropy peaks indicating the existence of an intermediate phase tuneable by the magnetic and electric site-dependent parameters. Overall, it is demonstrated that the cumulative influence of the site-dependent magnetic and electric fields allows us not only to reveal quantum critical points hidden in a multiferroic quantum spin system but also to control the caloric or multi-caloric effect essential in the construction of solid-state refrigeration devices.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


